Material models of dark energy

We review and develop a new class of "dark energy" models, in which the relativistic theory of solids is used to construct material models of dark energy. These are models which include the effects of a continuous medium with well defined physical properties at the level of linearized perturbations. The formalism is constructed for a medium with arbitrary symmetry, and then specialised to isotropic media (which will be the case of interest for the majority of cosmological applications). We develop the theory of relativistic isotropic viscoelastic media whilst keeping in mind that we ultimately want to observationally constrain the allowed properties of the material model. We do this by obtaining the viscoelastic equations of state for perturbations (the entropy and anisotropic stress), as well as identifying the consistent corner of the theory which has constant equation of state parameter $\dot{w}=0$. We also connect to the non-relativistic theory of solids, by identifying the two quadratic invariants that are needed to construct the energy-momentum tensor, namely the Rayleigh dissipation function and Lagrangian for perturbations. Finally, we develop the notion that the viscoelastic behavior of the medium can be thought of as a non-minimally coupled massive gravity theory. This also provides a tool-kit for constructing consistent generalizations of coupled dark energy theories.

==> referee/ref3.txt <==
This is an excellent paper presenting a detailed treatment of how to incorporate a viscous medium in a relativistic framework. It is well known that an ordinary perfect fluid cannot act as dark energy since the sound speed would be imaginary. This work shows that a viscous medium can support negative pressure, so could have important implications for models of dark energy. The formalism in which viscosity is introduced is rigorous and all the calculations I have checked are correct. The author computes cosmological perturbations which can be used to predict the observables of such a model. I recommend the paper for publication. My only comment would be for the author to make some further remarks on how this work relates to other studies of viscosity in cosmology (for example Padmanabhan and Chitre 1987 "Viscous Universes", Hu 1998 "Structure Formation with Generalized Dark Matter").



==> referee/response.txt <==
I would first of all like to thank the referees for their useful comments. Here I shall provide specific responses to their comments (and, where applicable, the text of the paper has been ammended accordingly).

Is the material real, or a useful analogy?


